Device-Circuit Co-Design of Variation-Resilient Read and Write Drivers for Antiferromagnetic Tunnel Junction (AFMTJ) Memories

Antiferromagnetic Tunnel Junctions (AFMTJs) offer picosecond switching and high integration density for in-memory computing, but their ultrafast dynamics and low tunnel magnetoresistance (TMR) make state-of-the-art MRAM interfaces unreliable. This work develops a device-circuit co-designed read/write interface optimized for AFMTJ behavior. Using a calibrated SPICE AFMTJ model as a baseline, we identify the limitations of conventional drivers and propose an asymmetric pulse driver (PD) for deterministic picosecond switching and a self-timed sense amplifier (STSA) with dynamic trip-point tuning for low-TMR sensing. Our experiments using SPICE and Monte Carlo evaluations demonstrate that the proposed circuits preserve AFMTJ latency and energy benefits while achieving robust read/write yield under realistic PVT and 3D integration parasitics, outperforming standard MRAM front-ends under the same conditions.

==> mc_transient_waveforms_read.csv <==
Time,Average_vout
0.0,0.0
0.02,0.0
0.04,0.0
0.06,0.0
0.08,0.0
0.1,0.0
0.12,0.0
0.14,0.0
0.16,0.0
0.18,0.0
0.2,0.0
0.22,0.0
0.24,0.0
0.26,0.0
0.28,0.0
0.3,5.293955920339377e-23
0.3,0.0
0.30201005025125627,-1.2711782920873992e-07
0.30402010050251255,-2.744791029858305e-07
0.3060301507537688,-4.2372545778940536e-07
0.3080402010050251,-5.56498530077598e-07
0.3100502512562814,-6.544399563085418e-07
0.31206030150753766,-6.991913729403707e-07
0.31407035175879394,-6.723944164312187e-07
0.3160804020100502,-5.556907232392187e-07
0.3180904522613065,-3.3072192982250467e-07
0.32,0.0
0.3201005025125628,2.0868517512686022e-08
0.32211055276381906,5.006834085552281e-07
0.3241206030150754,1.0526221459729726e-06
0.3261306532663316,1.6081703842838067e-06
0.32814070351758795,2.098813778005725e-06
0.33015075376884423,2.4560379816566156e-06
0.3321608040201005,2.61132864975443e-06
0.3341708542713568,2.4961714368171023e-06
0.33618090452261307,2.0420519973625667e-06
0.33819095477386935,1.180455985908757e-06
0.34,0.0
0.3402010050251256,-1.570769074657485e-07
0.3422110552763819,-1.9673018037067957e-06
0.3442211055276382,-4.033911608138006e-06
0.34623115577889446,-6.101207302372989e-06
0.34824120603015074,-7.913489868025346e-06
0.350251256281407,-9.215060286708679e-06
0.3522613065326633,-9.750219540036591e-06
0.3542713567839196,-9.263268609622688e-06
0.35628140703517586,-7.498508477080575e-06
0.35829145728643214,-4.2002401240238485e-06
0.36,0.0
0.3603015075376884,8.865548537639964e-07
0.3623115577889447,7.712912405886175e-06
0.364321608040201,1.544839737526476e-05
0.36633165829145725,2.3138728033836235e-05
0.36834170854271353,2.9829622653537076e-05
0.3703517587939698,3.456679950630379e-05
0.3723618090452261,3.639597686407282e-05
0.3743718592964824,3.4362872998780566e-05
0.37638190954773865,2.7513206182363858e-05
0.378391959798995,1.489269468675838e-05
0.38,0.0
0.3804020100502512,-4.446922269935398e-06
0.38241206030150754,-3.017746488315466e-05
0.3844221105527638,-5.912284581343467e-05
0.3864321608040201,-8.772163716690834e-05
0.3884422110552764,-0.00011241241104970807
0.39045226130653266,-0.0001296337395679661
0.39246231155778893,-0.00013582419482781484
0.3944723618090452,-0.00012742234893538658
0.3964824120603015,-0.00010086677399681368
0.39849246231155777,-5.259604211822844e-05
0.4,0.0
0.40050251256281405,2.0907386943868895e-05
0.40251256281407033,0.00011785064773846214
0.4045226130653266,0.0002261272769780774
0.4065326633165829,0.00033244584481530756
0.40854271356783917,0.00042351492140274517
0.41055276381909545,0.00048604307689298354
0.4125628140703517,0.0005067388814386149
0.414572864321608,0.0004723109051922321
0.4165829145728643,0.0003694677183064284
0.41859296482412056,0.00018491789093379608
0.42,0.0
0.42060301507537684,-9.434697602702731e-05
0.4226130653266331,-0.0004594370880297599
0.42462311557788945,-0.000864343692315436
0.4266331658291457,-0.0012594624973882606
0.428643216080402,-0.0015951892117525147
0.43065326633165824,-0.0018219195439124018
0.43266331658291457,-0.001890049202372184
0.4346733668341708,-0.0017499738956360956
0.43668341708542713,-0.0013520893322083584
0.43869346733668335,-0.0006467912205932549
0.44,0.0
0.4407035175879397,0.00041384738904927273
0.44271356783919597,0.001788208831226658
0.44472361809045224,0.0033019111587763387
0.4467336683417085,0.0047698286355626765
0.4487437185929648,0.006006835525450035
0.4507537688442211,0.006827806092302777
0.45276381909547736,0.007047614599985262
0.45477386934673364,0.006481135312361858
0.4567839195979899,0.00494324249329693
0.4587939698492462,0.0022488104066548387
0.46,0.0
0.4608040201005025,-0.0017779424235487827
0.46281407035175876,-0.0069495393599173245
0.46482412060301503,-0.012606618627414561
0.4668341708542713,-0.01805828157299371
0.4688442211055276,-0.022613629543607988
0.4708542713567839,-0.025581763886210657
0.47286432160804015,-0.02627178594775477
0.4748743718592965,-0.02399279707519358
0.4768844221105527,-0.018053898615480582
0.47889447236180904,-0.0077641919155682845
0.48,0.0
0.48090452261306527,0.007549760127404498
0.4829145728643216,0.028047057350033055
0.4849246231155778,0.05330074780789078
0.48693467336683416,0.08285199845464185
0.4889447236180904,0.11624197624394447
0.4909547738693467,0.1530118481294637
0.492964824120603,0.19270278106485805
0.4949748743718593,0.23485594200378987
0.49698492462311555,0.2790124978999207
0.49899497487437183,0.32471361570691193
0.5,0.348
0.5010050251256282,0.371496303168882
0.5030150753768844,0.41880190621042784
0.5050251256281406,0.4659761089366365
0.507035175879397,0.5123604362430508
0.5090452261306533,0.5572964130252084
0.5110552763819095,0.6001255641786467
0.5130653266331657,0.6401894145989091
0.5150753768844221,0.6768294891815372
0.5170854271356784,0.7093873128220691
0.5190954773869346,0.7372044104160437
0.52,0.7480000000000001
0.521105527638191,0.7596584286387078
0.5231155778894472,0.7767910198632844
0.5251256281407035,0.7892265885107681
0.5271356783919597,0.7976093232075641
0.5291457286432161,0.8025834125800789
0.5311557788944723,0.8047930452547178
0.5331658291457286,0.8048824098578874
0.5351758793969849,0.8034956950159933
0.5371859296482412,0.8012770893554411
0.5391959798994974,0.7988707815026374
0.54,0.7980000000000002
0.5412060301507537,0.7968944930366068
0.54321608040201,0.795569920086678
0.5452261306532663,0.7948138976067933
0.5472361809045225,0.7945354184627834
0.5492462311557789,0.7946434755204782
0.5512562814070352,0.7950470616457074
0.5532663316582914,0.7956551697043011
0.5552763819095476,0.796376792562089
0.557286432160804,0.7971209230849019
0.5592964824120603,0.7977965541385695
0.56,0.7980000000000002
0.5613065326633165,0.7983179601962496
0.5633165829145728,0.7986646821659413
0.5653266331658291,0.7988602807607336
0.5673366834170854,0.798929141268733
0.5693467336683417,0.7988956489780453
0.5713567839195979,0.7987841891767775
0.5733668341708542,0.7986191471530352
0.5753768844221105,0.7984249081949251
0.5773869346733668,0.7982258575905534
0.579396984924623,0.7980463806280267
0.58,0.7980000000000002
0.5814070351758793,0.7979090950417707
0.5834170854271357,0.7978183710222403
0.585427135678392,0.7977678136880588
0.5874371859296482,0.797750889020971
0.5894472361809044,0.7977610630027218
0.5914572864321608,0.7977918016150558
0.5934673366834171,0.7978365708397177
0.5954773869346733,0.7978888366584518
0.5974874371859296,0.7979420650530034
0.5994974874371859,0.7979897220051171
0.6,0.7980000000000002
0.6015075376884422,0.7980258560217601
0.6035175879396985,0.7980495857368408
0.6055276381909547,0.7980626403602649
0.607537688442211,0.798066770676948
0.6095477386934673,0.7980637274718042
0.6115577889447236,0.7980552615297493
0.6135678391959798,0.7980431236356972
0.6155778894472361,0.7980290645745629
0.6175879396984925,0.7980148351312618
0.6195979899497487,0.7980021860907084
0.62,0.7980000000000002
0.6216080402010049,0.7979926788058117
0.6236180904522612,0.797986474608562
0.6256281407035176,0.7979831073374306
0.6276381909547738,0.7979821078710133
0.62964824120603,0.797983007087906
0.6316582914572864,0.7979853358667051
0.6336683417085427,0.7979886250860059
0.635678391959799,0.7979924056244042
0.6376884422110553,0.797996208360497
0.6396984924623115,0.7979995641728794
0.64,0.7980000000000002
0.6417085427135678,0.7980020648226687
0.6437185929648241,0.7980036862393168
0.6457286432160804,0.7980045537889375
0.6477386934673366,0.7980047931722322
0.6497487437185929,0.7980045300899022
0.6517587939698493,0.7980038902426493
0.6537688442211055,0.7980029993311745
0.6557788944723617,0.7980019830561791
0.657788944723618,0.7980009671183648
0.6597989949748744,0.7980000772184328
0.66,0.7980000000000002
0.6618090452261306,0.7979994196921589
0.6638190954773868,0.7979989961347137
0.6658291457286432,0.79799877289126
0.6678391959798995,0.7979987162803956
0.6698492462311557,0.7979987926207195
0.6718592964824119,0.7979989682308302
0.6738693467336683,0.7979992094293266
0.6758793969849246,0.7979994825348068
0.6778894472361808,0.7979997538658695
0.679899497487437,0.7979999897411135
0.68,0.7980000000000002
0.6819095477386934,0.7980001625816902
0.6839195979899497,0.7980002731755256
0.6859296482412061,0.7980003305466337
0.6879396984924623,0.7980003437199195
0.6899497487437185,0.7980003217202869
0.6919597989949748,0.7980002735726403
0.6939698492462312,0.798000208301884
0.6959798994974874,0.7980001349329225
0.6979899497487436,0.7980000624906596
0.7,0.798
0.7000000000000001,0.7980000000000002
0.72,0.7980000000000002
0.74,0.7980000000000002
0.76,0.7980000000000002
0.78,0.7980000000000002
0.8,0.7980000000000002
0.8200000000000001,0.7980000000000002
0.84,0.7980000000000002
0.86,0.7980000000000002
0.88,0.7980000000000002
0.9,0.7980000000000002
0.92,0.7980000000000002
0.94,0.7980000000000002
0.96,0.7980000000000002
0.98,0.7980000000000002
1.01,0.7980000000000002
1.03,0.7980000000000002
1.05,0.7980000000000002
1.07,0.7980000000000002
1.09,0.7980000000000002
1.11,0.7980000000000002
1.13,0.7980000000000002
1.15,0.7980000000000002
1.17,0.7980000000000002
1.19,0.7980000000000002
1.21,0.7980000000000002
1.23,0.7980000000000002
1.25,0.7980000000000002
1.27,0.7980000000000002
1.29,0.7980000000000002
1.31,0.7980000000000002
1.33,0.7980000000000002
1.35,0.7980000000000002
1.37,0.7980000000000002
1.39,0.7980000000000002
1.41,0.7980000000000002
1.43,0.7980000000000002
1.45,0.7980000000000002
1.47,0.7980000000000002
1.49,0.7980000000000002
1.51,0.7980000000000002
1.53,0.7980000000000002
1.55,0.7980000000000002
1.57,0.7980000000000002
1.59,0.7980000000000002
1.61,0.7980000000000002
1.63,0.7980000000000002
1.65,0.7980000000000002
1.67,0.7980000000000002
1.69,0.7980000000000002
1.71,0.7980000000000002
1.73,0.7980000000000002
1.75,0.7980000000000002
1.77,0.7980000000000002
1.79,0.7980000000000002
1.81,0.7980000000000002
1.83,0.7980000000000002
1.85,0.7980000000000002
1.87,0.7980000000000002
1.89,0.7980000000000002
1.91,0.7980000000000002
1.93,0.7980000000000002
1.95,0.7980000000000002
1.97,0.7980000000000002
2.0,0.7980000000000002


==> mc_transient_waveforms_write.csv <==
Time,Average_Mz
0.0,-1.0
0.02,-1.0
0.04,-1.0
0.06,-1.0
0.08,-1.0
0.1,-1.0
0.12,-1.0
0.14,-1.0
0.16,-1.0
0.18,-1.0
0.2,-1.0
0.22,-1.0
0.24,-1.0
0.26,-1.0
0.28,-1.0
0.3,-1.0
0.3,-1.0
0.3020100502512562,-1.0
0.3040201005025125,-1.0
0.3060301507537688,-1.0
0.3080402010050251,-1.0
0.3100502512562814,-1.0
0.3120603015075376,-1.0
0.3140703517587939,-1.0
0.3160804020100502,-1.0
0.3180904522613065,-1.0
0.32,-1.0
0.3201005025125628,-0.9999999478287063
0.322110552763819,-0.9999987482914786
0.3241206030150754,-0.999997368444635
0.3261306532663316,-0.9999959795740393
0.3281407035175879,-0.999994752965555
0.3301507537688442,-0.9999938599050459
0.3321608040201005,-0.9999934716783756
0.3341708542713568,-0.9999937595714079
0.336180904522613,-0.9999948948700066
0.3381909547738693,-0.9999970488600353
0.34,-1.0
0.3402010050251256,-1.0
0.3422110552763819,-1.0
0.3442211055276382,-1.0
0.3462311557788944,-1.0
0.3482412060301507,-1.0
0.350251256281407,-1.0
0.3522613065326633,-1.0
0.3542713567839196,-1.0
0.3562814070351758,-1.0
0.3582914572864321,-1.0
0.36,-1.0
0.3603015075376884,-0.9999977836128656
0.3623115577889447,-0.9999807177189853
0.364321608040201,-0.9999613790065618
0.3663316582914572,-0.9999421531799154
0.3683417085427135,-0.9999254259433662
0.3703517587939698,-0.9999135830012342
0.3723618090452261,-0.9999090100578398
0.3743718592964824,-0.9999140928175031
0.3763819095477386,-0.9999312169845441
0.378391959798995,-0.9999627682632831
0.38,-1.0
0.3804020100502512,-1.0
0.3824120603015075,-1.0
0.3844221105527638,-1.0
0.3864321608040201,-1.0
0.3884422110552764,-1.0
0.3904522613065326,-1.0
0.3924623115577889,-1.0
0.3944723618090452,-1.0
0.3964824120603015,-1.0
0.3984924623115577,-1.0
0.4,-1.0
0.400502512562814,-0.9999477315326404
0.4025125628140703,-0.999705373380654
0.4045226130653266,-0.999434681807555
0.4065326633165829,-0.9991688853879618
0.4085427135678391,-0.9989412126964933
0.4105527638190954,-0.9987848923077678
0.4125628140703517,-0.9987331527964035
0.414572864321608,-0.9988192227370195
0.4165829145728643,-0.999076330704234
0.4185929648241205,-0.9995377052726657
0.42,-1.0
0.4206030150753768,-1.0
0.4226130653266331,-1.0
0.4246231155778894,-1.0
0.4266331658291457,-1.0
0.428643216080402,-1.0
0.4306532663316582,-1.0
0.4326633165829145,-1.0
0.4346733668341708,-1.0
0.4366834170854271,-1.0
0.4386934673366833,-1.0
0.44,-1.0
0.4407035175879397,-0.998965381527377
0.4427135678391959,-0.9955294779219335
0.4447236180904522,-0.9917452221030593
0.4467336683417085,-0.9880754284110935
0.4487437185929648,-0.984982911186375
0.4507537688442211,-0.9829304847692433
0.4527638190954773,-0.982380963500037
0.4547738693467336,-0.9837971617190955
0.4567839195979899,-0.9876418937667577
0.4587939698492462,-0.994377973983363
0.46,-1.0
0.4608040201005025,-1.0
0.4628140703517587,-1.0
0.464824120603015,-1.0
0.4668341708542713,-1.0
0.4688442211055276,-1.0
0.4708542713567839,-1.0
0.4728643216080401,-1.0
0.4748743718592965,-1.0
0.4768844221105527,-1.0
0.478894472361809,-1.0
0.48,-1.0
0.4809045226130652,-0.981125599681489
0.4829145728643216,-0.9298823566249175
0.4849246231155778,-0.8667481304802732
0.4869346733668341,-0.7928700038633955
0.4889447236180904,-0.709395059390139
0.4909547738693467,-0.6174703796763408
0.492964824120603,-0.518243047337855
0.4949748743718593,-0.4128601449905255
0.4969849246231155,-0.30246875525019823
0.4989949748743718,-0.1882159607327204
0.5,-0.13000000000000012
0.5010050251256282,-0.0712592420777951
0.5030150753768844,0.04700476552606947
0.5050251256281406,0.16494027234159114
0.507035175879397,0.280901090607627
0.5090452261306533,0.3932410325630209
0.5110552763819095,0.5003139104466168
0.5130653266331657,0.6004735364972726
0.5150753768844221,0.692073722953843
0.5170854271356784,0.7734682820551728
0.5190954773869346,0.8430110260401091
0.52,0.8700000000000001
0.521105527638191,0.8991460715967694
0.5231155778894472,0.9419775496582108
0.5251256281407035,0.9730664712769201
0.5271356783919597,0.99402330801891
0.5291457286432161,1.0
0.5311557788944723,1.0
0.5331658291457286,1.0
0.5351758793969849,1.0
0.5371859296482412,1.0
0.5391959798994974,0.9971769537565933
0.54,0.9950000000000003
0.5412060301507537,0.9922362325915168
0.54321608040201,0.988924800216695
0.5452261306532663,0.9870347440169833
0.5472361809045225,0.9863385461569585
0.5492462311557789,0.9866086888011953
0.5512562814070352,0.9876176541142683
0.5532663316582914,0.9891379242607525
0.5552763819095476,0.9909419814052225
0.557286432160804,0.9928023077122548
0.5592964824120603,0.9944913853464237
0.56,0.9950000000000003
0.5613065326633165,0.9957949004906239
0.5633165829145728,0.9966617054148532
0.5653266331658291,0.9971507019018337
0.5673366834170854,0.9973228531718326
0.5693467336683417,0.9972391224451131
0.5713567839195979,0.9969604729419437
0.5733668341708542,0.9965478678825879
0.5753768844221105,0.9960622704873126
0.5773869346733668,0.9955646439763834
0.579396984924623,0.9951159515700667
0.58,0.9950000000000003
0.5814070351758793,0.9947727376044266
0.5834170854271357,0.9945459275556006
0.585427135678392,0.994419534220147
0.5874371859296482,0.9943772225524274
0.5894472361809044,0.9944026575068043
0.5914572864321608,0.9944795040376395
0.5934673366834171,0.9945914270992942
0.5954773869346733,0.9947220916461295
0.5974874371859296,0.9948551626325084
0.5994974874371859,0.9949743050127926
0.6,0.9950000000000003
0.6015075376884422,0.9950646400544003
0.6035175879396985,0.9951239643421019
0.6055276381909547,0.995156600900662
0.607537688442211,0.99516692669237
0.6095477386934673,0.9951593186795105
0.6115577889447236,0.9951381538243731
0.6135678391959798,0.9951078090892429
0.6155778894472361,0.9950726614364072
0.6175879396984925,0.9950370878281545
0.6195979899497487,0.9950054652267708
0.62,0.9950000000000003
0.6216080402010049,0.9949816970145291
0.6236180904522612,0.9949661865214048
0.6256281407035176,0.9949577683435764
0.6276381909547738,0.9949552696775332
0.62964824120603,0.9949575177197649
0.6316582914572864,0.9949633396667625
0.6336683417085427,0.9949715627150146
0.635678391959799,0.9949810140610105
0.6376884422110553,0.9949905209012424
0.6396984924623115,0.9949989104321986
0.64,0.9950000000000003
0.6417085427135678,0.9950051620566716
0.6437185929648241,0.9950092155982919
0.6457286432160804,0.9950113844723438
0.6477386934673366,0.9950119829305804
0.6497487437185929,0.9950113252247554
0.6517587939698493,0.995009725606623
0.6537688442211055,0.995007498327936
0.6557788944723617,0.9950049576404476
0.657788944723618,0.9950024177959118
0.6597989949748744,0.9950001930460819
0.66,0.9950000000000003
0.6618090452261306,0.9949985492303972
0.6638190954773868,0.9949974903367842
0.6658291457286432,0.9949969322281498
0.6678391959798995,0.9949967907009891
0.6698492462311557,0.9949969815517987
0.6718592964824119,0.9949974205770753
0.6738693467336683,0.9949980235733162
0.6758793969849246,0.9949987063370169
0.6778894472361808,0.9949993846646736
0.679899497487437,0.9949999743527838
0.68,0.9950000000000003
0.6819095477386934,0.9950004064542253
0.6839195979899497,0.9950006829388138
0.6859296482412061,0.9950008263665842
0.6879396984924623,0.9950008592997985
0.6899497487437185,0.9950008043007172
0.6919597989949748,0.9950006839316006
0.6939698492462312,0.9950005207547099
0.6959798994974874,0.9950003373323062
0.6979899497487436,0.9950001562266488
0.7,0.9950000000000001
0.7000000000000001,0.9950000000000003
0.72,0.9950000000000003
0.74,0.9950000000000003
0.76,0.9950000000000003
0.78,0.9950000000000003
0.8,0.9950000000000003
0.8200000000000001,0.9950000000000003
0.84,0.9950000000000003
0.86,0.9950000000000003
0.88,0.9950000000000003
0.9,0.9950000000000003
0.92,0.9950000000000003
0.94,0.9950000000000003
0.96,0.9950000000000003
0.98,0.9950000000000003
1.01,0.9950000000000003
1.03,0.9950000000000003
1.05,0.9950000000000003
1.07,0.9950000000000003
1.09,0.9950000000000003
1.11,0.9950000000000003
1.13,0.9950000000000003
1.15,0.9950000000000003
1.17,0.9950000000000003
1.19,0.9950000000000003
1.21,0.9950000000000003
1.23,0.9950000000000003
1.25,0.9950000000000003
1.27,0.9950000000000003
1.29,0.9950000000000003
1.31,0.9950000000000003
1.33,0.9950000000000003
1.35,0.9950000000000003
1.37,0.9950000000000003
1.39,0.9950000000000003
1.41,0.9950000000000003
1.43,0.9950000000000003
1.45,0.9950000000000003
1.47,0.9950000000000003
1.49,0.9950000000000003
1.51,0.9950000000000003
1.53,0.9950000000000003
1.55,0.9950000000000003
1.57,0.9950000000000003
1.59,0.9950000000000003
1.61,0.9950000000000003
1.63,0.9950000000000003
1.65,0.9950000000000003
1.67,0.9950000000000003
1.69,0.9950000000000003
1.71,0.9950000000000003
1.73,0.9950000000000003
1.75,0.9950000000000003
1.77,0.9950000000000003
1.79,0.9950000000000003
1.81,0.9950000000000003
1.83,0.9950000000000003
1.85,0.9950000000000003
1.87,0.9950000000000003
1.89,0.9950000000000003
1.91,0.9950000000000003
1.93,0.9950000000000003
1.95,0.9950000000000003
1.97,0.9950000000000003
2.0,0.9950000000000003

